Unveiling Massive Main-Sequence Stars in Sextans A through Panchromatic Photometry

We present a study of the metal-poor (~6% Z_sun) massive (>8 M_sun) main-sequence star population in the star-forming dwarf galaxy Sextans A. By modeling near-UV to near-IR photometry of individual stars using the Bayesian Extinction and Stellar Tool (BEAST) we infer stellar parameters such as effective temperature, luminosity, and initial mass. We identify 867 massive main-sequence star candidates (present-day mass >8 M_sun and surface gravity >3.7 dex [cgs]) with a plausible spectral energy distribution (SED) fit, 500 of which show a probable SED fit. Comparisons to spectral types of existing observed spectra are consistent with the BEAST-derived stellar parameters, with most discrepancies explained. We identify 292 OBe star candidates through IR photometric signatures and find lower-limit OBe fractions of 15% for M > 8 M_sun, 23% for M > 15 M_sun, and 17% for M > 20 M_sun. We find 57 OB associations and that 24-28% of massive stars are isolated (distance to nearest massive star >28 pc). We discuss six likely runaway candidates (suggested velocities of ~ 50-340 km/s) not clearly associated with any major star-forming complexes. Lastly, we predict Lyman continuum (LyC) escape fractions of f_esc=0.27-0.76 across the star-forming regions and a global value of 0.35-0.71 by assuming low overall extinction and a range of porous geometries, indicating efficient leakage of ionizing photons. Future spectroscopic follow-up and resolved ISM studies will refine these constraints and solidify Sextans A as a benchmark for studying massive-star evolution and feedback at extremely low metallicity.

==> assosc_list.mrt.txt <==
Title:
Authors:
Table:
================================================================================
Byte-by-byte Description of file: assosc_list.mrt.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label  Explanations
--------------------------------------------------------------------------------
   1- 10 A10    deg     RA     RA or Assoscation Label
  12- 31 A20    deg     DEC    DEC or matplotlib color used in Figure 5
--------------------------------------------------------------------------------
OBAssoc1   blue \\              
152.720409 -4.690151 \\         
152.720428 -4.689914 \\         
152.720899 -4.690452 \\         
OBAssoc2   green \\             
152.721927 -4.686271 \\         
152.722678 -4.686793 \\         
152.722680 -4.686733 \\         
152.722852 -4.686907 \\         
152.722869 -4.686881 \\         
152.722877 -4.686966 \\         
152.723091 -4.687641 \\         
152.723297 -4.687116 \\         
152.723446 -4.686704 \\         
152.723726 -4.686675 \\         
152.722717 -4.688042 \\         
152.722798 -4.688035 \\         
152.724014 -4.687068 \\         
152.722515 -4.688162 \\         
152.722580 -4.688277 \\         
152.722816 -4.688614 \\         
152.723108 -4.688332 \\         
152.723167 -4.688342 \\         
152.723179 -4.688364 \\         
152.723197 -4.688323 \\         
152.723262 -4.688557 \\         
152.723269 -4.688653 \\         
152.723467 -4.688542 \\         
152.723497 -4.688536 \\         
152.723993 -4.687980 \\         
152.724219 -4.686977 \\         
152.724443 -4.686186 \\         
152.724444 -4.686145 \\         
152.724458 -4.686530 \\         
152.724544 -4.686494 \\         
152.724583 -4.686507 \\         
152.724557 -4.686248 \\         
152.725030 -4.686946 \\         
152.723524 -4.689293 \\         
152.723898 -4.688640 \\         
152.724027 -4.688378 \\         
152.724371 -4.688789 \\         
152.724442 -4.688881 \\         
152.724840 -4.688658 \\         
152.725260 -4.686665 \\         
152.725295 -4.686764 \\         
152.723852 -4.685180 \\         
152.725737 -4.686391 \\         
152.725602 -4.687822 \\         
152.725887 -4.686444 \\         
152.726051 -4.686439 \\         
152.725294 -4.689309 \\         
152.725623 -4.688717 \\         
152.725648 -4.688390 \\         
152.726381 -4.686562 \\         
152.726473 -4.686833 \\         
152.726546 -4.686171 \\         
152.726298 -4.687543 \\         
152.726634 -4.687388 \\         
152.726760 -4.685509 \\         
152.726798 -4.687200 \\         
152.726068 -4.689444 \\         
152.726273 -4.689259 \\         
152.726373 -4.689001 \\         
152.727060 -4.687381 \\         
152.727144 -4.688145 \\         
152.727452 -4.685380 \\         
152.727562 -4.684878 \\         
152.726953 -4.688589 \\         
152.727772 -4.688291 \\         
152.727530 -4.688479 \\         
152.727810 -4.686432 \\         
152.728363 -4.684591 \\         
152.728638 -4.684758 \\         
152.728855 -4.687925 \\         
152.727761 -4.689492 \\         
152.728285 -4.687164 \\         
152.728422 -4.686905 \\         
152.728871 -4.686264 \\         
152.728874 -4.686910 \\         
152.728648 -4.685450 \\         
152.728828 -4.685452 \\         
152.729586 -4.685406 \\         
152.729007 -4.688579 \\         
152.729126 -4.687622 \\         
152.729458 -4.688262 \\         
152.729524 -4.688045 \\         
152.729681 -4.688110 \\         
152.729364 -4.686485 \\         
152.730714 -4.685724 \\         
152.730035 -4.688279 \\         
152.730043 -4.688182 \\         
152.730850 -4.686096 \\         
152.731117 -4.685555 \\         
152.731181 -4.685860 \\         
152.730734 -4.688793 \\         
152.731627 -4.686466 \\         
OBAssoc3   red \\               
152.722737 -4.699889 \\         
152.722986 -4.698807 \\         
152.723746 -4.699483 \\         
152.723862 -4.699949 \\         
152.723811 -4.698949 \\         
152.723835 -4.699356 \\         
152.723876 -4.698845 \\         
152.723980 -4.698853 \\         
152.724016 -4.699118 \\         
152.724072 -4.699076 \\         
152.724015 -4.699626 \\         
152.724220 -4.699894 \\         
152.724336 -4.699757 \\         
152.724374 -4.699166 \\         
OBAssoc4   cyan \\              
152.723170 -4.694954 \\         
152.723409 -4.693823 \\         
152.723473 -4.694718 \\         
152.723698 -4.693859 \\         
OBAssoc5   magenta \\           
152.725464 -4.696788 \\         
152.726346 -4.696059 \\         
152.726586 -4.695991 \\         
OBAssoc6   yellow \\            
152.726674 -4.681470 \\         
152.726733 -4.681538 \\         
152.726788 -4.681631 \\         
152.727005 -4.681486 \\         
152.727499 -4.681299 \\         
152.727590 -4.681929 \\         
152.727998 -4.681888 \\         
152.728096 -4.681695 \\         
OBAssoc7   orange\\             
152.726841 -4.700233 \\         
152.727383 -4.699247 \\         
152.727875 -4.700102 \\         
OBAssoc8   purple\\             
152.727544 -4.676274 \\         
152.728431 -4.676672 \\         
152.728590 -4.677538 \\         
OBAssoc9   brown\\              
152.728242 -4.702796 \\         
152.728243 -4.703334 \\         
152.729398 -4.703182 \\         
OBAssoc10  pink\\               
152.728970 -4.698635 \\         
152.729112 -4.699282 \\         
152.729573 -4.698455 \\         
152.730269 -4.698546 \\         
152.730382 -4.699285 \\         
OBAssoc11  lime\\               
152.731458 -4.714926 \\         
152.731706 -4.715400 \\         
152.732389 -4.714760 \\         
152.733311 -4.714402 \\         
152.734277 -4.714839 \\         
OBAssoc12  olive\\              
152.731603 -4.678489 \\         
152.732401 -4.679217 \\         
152.732750 -4.679108 \\         
OBAssoc13  teal\\               
152.732995 -4.686205 \\         
152.733771 -4.685808 \\         
152.734362 -4.685022 \\         
152.734371 -4.685058 \\         
152.734398 -4.685027 \\         
152.734407 -4.685055 \\         
152.734314 -4.683852 \\         
OBAssoc14  coral\\              
152.733461 -4.712062 \\         
152.734099 -4.712039 \\         
152.734960 -4.712641 \\         
OBAssoc15  indigo\\             
152.733571 -4.673392 \\         
152.734105 -4.673832 \\         
152.734231 -4.674386 \\         
OBAssoc16  gold\\               
152.736978 -4.675875 \\         
152.737281 -4.675227 \\         
152.737338 -4.674836 \\         
152.737356 -4.675809 \\         
152.737384 -4.675455 \\         
152.737433 -4.675381 \\         
152.737590 -4.676647 \\         
152.737617 -4.676257 \\         
152.737659 -4.676076 \\         
152.737669 -4.675459 \\         
152.737966 -4.674705 \\         
152.738311 -4.674959 \\         
152.738360 -4.674370 \\         
152.738460 -4.674547 \\         
152.737950 -4.676685 \\         
152.738495 -4.675687 \\         
152.738557 -4.675574 \\         
152.737391 -4.677031 \\         
152.737980 -4.677518 \\         
152.738253 -4.676895 \\         
152.738624 -4.675700 \\         
152.738884 -4.674824 \\         
152.739364 -4.676657 \\         
152.739429 -4.676462 \\         
152.739804 -4.675171 \\         
152.739823 -4.674311 \\         
152.739857 -4.677565 \\         
152.739942 -4.676110 \\         
152.740161 -4.676435 \\         
152.740473 -4.676729 \\         
152.740531 -4.675768 \\         
152.740763 -4.675350 \\         
152.740854 -4.675531 \\         
152.740247 -4.674008 \\         
152.740197 -4.677700 \\         
152.740667 -4.677406 \\         
152.740715 -4.675914 \\         
152.740878 -4.676663 \\         
152.740879 -4.675872 \\         
152.741062 -4.677172 \\         
152.741131 -4.675066 \\         
152.741001 -4.674462 \\         
OBAssoc17  aqua\\               
152.737119 -4.672965 \\         
152.737448 -4.672200 \\         
152.737427 -4.671437 \\         
152.738408 -4.672030 \\         
152.738543 -4.672580 \\         
OBAssoc18  violet\\             
152.737270 -4.702775 \\         
152.737437 -4.702599 \\         
152.738083 -4.701766 \\         
OBAssoc19  aqua\\               
152.740188 -4.720081 \\         
152.741005 -4.719596 \\         
152.741682 -4.719615 \\         
OBAssoc20  tomato\\             
152.740260 -4.670449 \\         
152.740579 -4.671148 \\         
152.740823 -4.670587 \\         
152.740962 -4.669576 \\         
152.740969 -4.669929 \\         
152.741108 -4.670196 \\         
152.741927 -4.669911 \\         
OBAssoc21  salmon\\             
152.741782 -4.722949 \\         
152.742100 -4.723017 \\         
152.742272 -4.721864 \\         
OBAssoc22  plum \\              
152.741822 -4.679401 \\         
152.742522 -4.679464 \\         
152.742943 -4.679357 \\         
152.742945 -4.678848 \\         
152.742841 -4.677838 \\         
152.743060 -4.677816 \\         
152.743487 -4.678104 \\         
152.742900 -4.676921 \\         
152.743633 -4.677488 \\         
152.744352 -4.678613 \\         
152.742414 -4.676639 \\         
152.742965 -4.676158 \\         
152.743536 -4.676438 \\         
152.744584 -4.677346 \\         
152.744655 -4.678622 \\         
152.744441 -4.675739 \\         
152.743688 -4.674953 \\         
152.743708 -4.675184 \\         
152.744364 -4.675082 \\         
152.744809 -4.675807 \\         
OBAssoc23  turquoise\\          
152.742226 -4.709745 \\         
152.742702 -4.710497 \\         
152.743651 -4.710673 \\         
152.744002 -4.711039 \\         
OBAssoc24  crimson\\            
152.743499 -4.714630 \\         
152.743803 -4.715110 \\         
152.744547 -4.715806 \\         
OBAssoc25  orchid\\             
152.743906 -4.724774 \\         
152.744577 -4.725568 \\         
152.744681 -4.725680 \\         
152.745292 -4.725646 \\         
152.745654 -4.726480 \\         
OBAssoc26  navy\\               
152.744260 -4.673352 \\         
152.744322 -4.673839 \\         
152.744517 -4.673595 \\         
OBAssoc27  chartreuse\\         
152.744473 -4.720451 \\         
152.744527 -4.721519 \\         
152.745066 -4.721314 \\         
OBAssoc28  hotpink \\           
152.745033 -4.723007 \\         
152.745643 -4.723886 \\         
152.745990 -4.723875 \\         
OBAssoc29  darkred \\           
152.746945 -4.710314 \\         
152.747173 -4.710101 \\         
152.747373 -4.710186 \\         
152.747390 -4.710275 \\         
OBAssoc30  darkgreen\\          
152.747084 -4.670700 \\         
152.748019 -4.670426 \\         
152.748633 -4.669903 \\         
152.749122 -4.668838 \\         
OBAssoc31  darkblue \\          
152.747533 -4.674167 \\         
152.748301 -4.673434 \\         
152.748557 -4.673351 \\         
OBAssoc32  royalblue \\         
152.748165 -4.716126 \\         
152.748386 -4.716010 \\         
152.748933 -4.716499 \\         
OBAssoc33  yellowgreen\\        
152.748290 -4.684170 \\         
152.748554 -4.684930 \\         
152.749134 -4.685066 \\         
OBAssoc34  mediumpurple\\       
152.750472 -4.678901 \\         
152.751360 -4.678190 \\         
152.751265 -4.677303 \\         
152.752255 -4.678502 \\         
152.752455 -4.677820 \\         
152.753026 -4.677346 \\         
152.752262 -4.676510 \\         
152.754113 -4.677763 \\         
152.752733 -4.675906 \\         
152.753439 -4.675581 \\         
152.753553 -4.675356 \\         
152.753644 -4.675383 \\         
OBAssoc35  springgreen \\       
152.751150 -4.723984 \\         
152.751688 -4.723257 \\         
152.752234 -4.723994 \\         
OBAssoc36  deepskyblue\\        
152.752459 -4.725621 \\         
152.753040 -4.725860 \\         
152.753541 -4.724816 \\         
OBAssoc37  mediumorchid\\       
152.753592 -4.681981 \\         
152.753864 -4.682061 \\         
152.753911 -4.682490 \\         
OBAssoc38  dodgerblue \\        
152.753711 -4.691216 \\         
152.754604 -4.691276 \\         
152.754776 -4.691260 \\         
OBAssoc39  lightpink\\          
152.753791 -4.680452 \\         
152.754530 -4.679745 \\         
152.754677 -4.680864 \\         
OBAssoc40  limegreen\\          
152.754196 -4.726472 \\         
152.754577 -4.726785 \\         
152.755055 -4.727805 \\         
OBAssoc41  fuchsia\\            
152.755257 -4.711353 \\         
152.756087 -4.710680 \\         
152.757026 -4.710740 \\         
152.757543 -4.710244 \\         
OBAssoc42  lightseagreen \\     
152.755265 -4.723378 \\         
152.755867 -4.723778 \\         
152.756158 -4.724116 \\         
OBAssoc43  slateblue \\         
152.763215 -4.707832 \\         
152.763416 -4.708507 \\         
152.763831 -4.708237 \\         
152.764001 -4.708161 \\         
152.764217 -4.708380 \\         
152.764236 -4.707759 \\         
152.764951 -4.708125 \\         
152.764668 -4.709219 \\         
152.764739 -4.709163 \\         
152.765191 -4.707592 \\         
152.764998 -4.709264 \\         
152.765550 -4.707858 \\         
152.763885 -4.709640 \\         
152.765214 -4.709597 \\         
152.766306 -4.707251 \\         
152.765958 -4.709283 \\         
152.764082 -4.710335 \\         
152.766660 -4.707163 \\         
152.766694 -4.707354 \\         
152.766851 -4.706274 \\         
152.766500 -4.708888 \\         
152.766632 -4.709261 \\         
152.767658 -4.707898 \\         
152.767044 -4.705244 \\         
152.767215 -4.705920 \\         
152.767415 -4.705649 \\         
152.767571 -4.705437 \\         
152.767682 -4.706568 \\         
152.767835 -4.705789 \\         
152.767436 -4.708959 \\         
152.767814 -4.707983 \\         
152.768583 -4.707288 \\         
152.767038 -4.704505 \\         
152.767571 -4.705346 \\         
152.767974 -4.705822 \\         
152.768001 -4.705848 \\         
152.768180 -4.705665 \\         
152.768461 -4.705586 \\         
152.768676 -4.705450 \\         
152.768723 -4.705155 \\         
152.768958 -4.705571 \\         
152.768995 -4.705702 \\         
152.767965 -4.709336 \\         
152.767998 -4.709874 \\         
152.768389 -4.709106 \\         
152.768956 -4.706705 \\         
152.768966 -4.706536 \\         
152.769117 -4.707873 \\         
152.769262 -4.706651 \\         
152.768253 -4.704460 \\         
152.768560 -4.704723 \\         
152.769009 -4.705976 \\         
152.769013 -4.705448 \\         
152.769081 -4.705733 \\         
152.769160 -4.705748 \\         
152.768414 -4.704522 \\         
152.769122 -4.705329 \\         
152.769276 -4.705497 \\         
152.768398 -4.704333 \\         
152.769373 -4.704666 \\         
152.769311 -4.704299 \\         
152.769741 -4.704867 \\         
152.769626 -4.706253 \\         
152.769798 -4.705882 \\         
152.769815 -4.706074 \\         
152.769926 -4.705097 \\         
152.769961 -4.706328 \\         
152.768462 -4.709566 \\         
152.768798 -4.709342 \\         
152.767663 -4.710650 \\         
152.768855 -4.710536 \\         
152.769863 -4.707238 \\         
152.769840 -4.708077 \\         
152.770203 -4.706604 \\         
152.768327 -4.703778 \\         
152.769082 -4.703856 \\         
152.769970 -4.704961 \\         
152.769992 -4.704580 \\         
152.770291 -4.705389 \\         
152.770016 -4.704518 \\         
152.770097 -4.704524 \\         
152.770251 -4.704601 \\         
152.770412 -4.704921 \\         
152.770601 -4.705047 \\         
152.770638 -4.704799 \\         
152.770691 -4.704187 \\         
152.770695 -4.704548 \\         
152.770768 -4.705793 \\         
152.770769 -4.706537 \\         
152.770598 -4.707034 \\         
152.770907 -4.706905 \\         
152.771000 -4.706695 \\         
152.769778 -4.710579 \\         
152.770315 -4.708280 \\         
152.770329 -4.707704 \\         
152.770554 -4.707618 \\         
152.771410 -4.705528 \\         
152.771312 -4.704537 \\         
152.771562 -4.704922 \\         
152.771680 -4.705496 \\         
152.771415 -4.706662 \\         
152.771929 -4.707133 \\         
152.770167 -4.710503 \\         
152.770357 -4.710612 \\         
152.770460 -4.710080 \\         
152.770466 -4.710554 \\         
152.770750 -4.710402 \\         
152.770257 -4.709323 \\         
152.771842 -4.704928 \\         
152.771908 -4.705047 \\         
152.772465 -4.706047 \\         
152.772546 -4.706005 \\         
152.771973 -4.707792 \\         
152.772439 -4.707639 \\         
152.771132 -4.710522 \\         
152.771175 -4.711037 \\         
152.771211 -4.710413 \\         
152.771275 -4.710779 \\         
152.771082 -4.711355 \\         
152.771142 -4.709290 \\         
152.771368 -4.709821 \\         
152.771448 -4.709908 \\         
152.771577 -4.710850 \\         
152.771490 -4.711310 \\         
152.771778 -4.710276 \\         
152.771792 -4.710486 \\         
152.771838 -4.710711 \\         
152.773087 -4.705756 \\         
152.773318 -4.706123 \\         
152.773365 -4.707665 \\         
152.771332 -4.711462 \\         
152.771492 -4.711345 \\         
152.771551 -4.711356 \\         
152.771933 -4.711356 \\         
152.772046 -4.710914 \\         
152.772282 -4.710663 \\         
152.771688 -4.711797 \\         
152.771760 -4.711607 \\         
152.772093 -4.711202 \\         
152.772194 -4.711261 \\         
152.772200 -4.711208 \\         
152.772237 -4.711212 \\         
152.772246 -4.710988 \\         
152.770471 -4.712211 \\         
152.770800 -4.712364 \\         
152.771812 -4.712204 \\         
152.772572 -4.709734 \\         
152.772616 -4.710282 \\         
152.772814 -4.710721 \\         
152.773256 -4.705044 \\         
152.773846 -4.708254 \\         
152.774035 -4.708317 \\         
152.770966 -4.712639 \\         
152.769732 -4.711757 \\         
152.770195 -4.712943 \\         
152.772901 -4.709467 \\         
152.773573 -4.710729 \\         
152.773711 -4.710382 \\         
152.773851 -4.710787 \\         
152.773200 -4.704403 \\         
152.773345 -4.704448 \\         
152.773959 -4.704282 \\         
152.774294 -4.708569 \\         
152.774549 -4.708087 \\         
152.774635 -4.707481 \\         
152.774732 -4.707921 \\         
152.774801 -4.707992 \\         
152.774850 -4.708861 \\         
152.774968 -4.708958 \\         
152.775160 -4.708352 \\         
152.770105 -4.714082 \\         
152.774187 -4.711062 \\         
152.774223 -4.709659 \\         
152.773229 -4.703767 \\         
152.773392 -4.703833 \\         
152.774036 -4.703744 \\         
152.774280 -4.703363 \\         
152.774564 -4.704256 \\         
152.774691 -4.704050 \\         
152.774753 -4.703959 \\         
152.774755 -4.704676 \\         
152.774878 -4.703996 \\         
152.775055 -4.709071 \\         
152.775217 -4.707922 \\         
152.775318 -4.708171 \\         
152.774826 -4.707008 \\         
152.774411 -4.706648 \\         
152.775688 -4.706984 \\         
152.775741 -4.707200 \\         
152.775785 -4.708682 \\         
152.775845 -4.708929 \\         
152.775847 -4.708869 \\         
152.775919 -4.709069 \\         
152.776032 -4.707830 \\         
152.776127 -4.708592 \\         
152.776228 -4.708003 \\         
152.774625 -4.711712 \\         
152.773565 -4.703048 \\         
152.773834 -4.702889 \\         
152.774471 -4.702820 \\         
152.774590 -4.703166 \\         
152.774684 -4.702860 \\         
152.775087 -4.703910 \\         
152.773713 -4.702415 \\         
152.774268 -4.702425 \\         
152.774504 -4.702248 \\         
152.774522 -4.702242 \\         
152.774533 -4.702503 \\         
152.774557 -4.702439 \\         
152.774561 -4.702268 \\         
152.774572 -4.702480 \\         
152.774932 -4.702629 \\         
152.775227 -4.704735 \\         
152.775310 -4.704259 \\         
152.775344 -4.704378 \\         
152.775372 -4.704068 \\         
152.775502 -4.703877 \\         
152.775538 -4.704809 \\         
152.775476 -4.705074 \\         
152.775978 -4.707431 \\         
152.774721 -4.706144 \\         
152.774975 -4.706092 \\         
152.775341 -4.706029 \\         
152.775611 -4.705856 \\         
152.775621 -4.706108 \\         
152.775895 -4.705864 \\         
152.776254 -4.707267 \\         
152.776281 -4.707126 \\         
152.776298 -4.706930 \\         
152.776671 -4.708688 \\         
152.776773 -4.708289 \\         
152.776804 -4.709764 \\         
152.774562 -4.702015 \\         
152.774665 -4.701762 \\         
152.774787 -4.702163 \\         
152.774857 -4.702138 \\         
152.774972 -4.702043 \\         
152.775331 -4.702425 \\         
152.775494 -4.702191 \\         
152.776067 -4.703635 \\         
152.776182 -4.704062 \\         
152.776194 -4.703538 \\         
152.776236 -4.703723 \\         
152.774003 -4.701284 \\         
152.774541 -4.701100 \\         
152.774704 -4.701111 \\         
152.775466 -4.701978 \\         
152.775633 -4.702132 \\         
152.775551 -4.701650 \\         
152.775861 -4.702848 \\         
152.775914 -4.705009 \\         
152.776147 -4.705241 \\         
152.776297 -4.703526 \\         
152.776370 -4.703202 \\         
152.776472 -4.703570 \\         
152.776614 -4.705268 \\         
152.775868 -4.710443 \\         
152.776660 -4.710268 \\         
152.776802 -4.710395 \\         
152.777154 -4.709794 \\         
152.774524 -4.700855 \\         
152.774519 -4.700827 \\         
152.774733 -4.700789 \\         
152.776317 -4.702925 \\         
152.776410 -4.702632 \\         
152.776981 -4.703742 \\         
152.777271 -4.703089 \\         
152.777380 -4.703602 \\         
152.773435 -4.700976 \\         
152.774093 -4.700569 \\         
152.776265 -4.701246 \\         
152.777113 -4.704859 \\         
152.777141 -4.705747 \\         
152.777514 -4.703067 \\         
152.777539 -4.703711 \\         
152.775965 -4.710961 \\         
152.775307 -4.699794 \\         
152.777302 -4.702227 \\         
152.777725 -4.703687 \\         
152.778001 -4.704135 \\         
152.778019 -4.703445 \\         
152.778293 -4.704313 \\         
152.772478 -4.701484 \\         
152.772622 -4.700889 \\         
152.776634 -4.701144 \\         
152.776985 -4.700978 \\         
152.778653 -4.705051 \\         
152.778669 -4.705063 \\         
152.779167 -4.704005 \\         
OBAssoc44  col \\               
152.763420 -4.704659 \\         
152.763715 -4.704693 \\         
152.764233 -4.703835 \\         
152.764801 -4.704189 \\         
152.765207 -4.704258 \\         
152.765523 -4.704209 \\         
OBAssoc45  seagreen\\           
152.763841 -4.702450 \\         
152.764975 -4.702226 \\         
152.765667 -4.702721 \\         
152.765894 -4.702923 \\         
152.766458 -4.701994 \\         
152.767517 -4.701892 \\         
152.768407 -4.701758 \\         
152.768257 -4.700965 \\         
OBAssoc46  mediumvioletred \\   
152.764233 -4.705939 \\         
152.765221 -4.705844 \\         
152.765748 -4.705740 \\         
OBAssoc47  indianred \\         
152.766330 -4.694306 \\         
152.766689 -4.694369 \\         
152.767573 -4.694513 \\         
152.768297 -4.694066 \\         
OBAssoc48  darkslateblue\\      
152.769353 -4.698585 \\         
152.769512 -4.699233 \\         
152.769853 -4.697618 \\         
152.770314 -4.698506 \\         
152.770357 -4.698410 \\         
OBAssoc49  mediumspringgreen \\ 
152.770078 -4.701370 \\         
152.770512 -4.701137 \\         
152.770522 -4.700803 \\         
152.770591 -4.700390 \\         
152.770868 -4.701472 \\         
152.771370 -4.699597 \\         
152.771519 -4.698978 \\         
152.772070 -4.698749 \\         
OBAssoc50  maroon\\             
152.770302 -4.695059 \\         
152.770393 -4.694946 \\         
152.770661 -4.694175 \\         
152.770406 -4.693864 \\         
OBAssoc51  sandybrown \\        
152.771066 -4.702634 \\         
152.771662 -4.703232 \\         
152.771868 -4.702911 \\         
152.772083 -4.702908 \\         
OBAssoc52  darkorange \\        
152.771342 -4.696893 \\         
152.771836 -4.696169 \\         
152.771670 -4.695160 \\         
OBAssoc53  lightcoral \\        
152.774533 -4.698408 \\         
152.775098 -4.698069 \\         
152.776117 -4.698126 \\         
152.776276 -4.697579 \\         
OBAssoc54  lemonchiffon\\       
152.777469 -4.699086 \\         
152.778006 -4.699086 \\         
152.778510 -4.699120 \\         
152.778414 -4.698286 \\         
OBAssoc55  lightskyblue\\       
152.778259 -4.700289 \\         
152.778558 -4.700701 \\         
152.778855 -4.700694 \\         
152.779535 -4.700087 \\         
OBAssoc56  mediumturquoise \\   
152.779488 -4.702447 \\         
152.780070 -4.701785 \\         
152.780151 -4.703063 \\         
152.780190 -4.701749 \\         
152.780220 -4.703153 \\         
152.780245 -4.701881 \\         
152.780270 -4.701600 \\         
152.780295 -4.701598 \\         
152.780369 -4.701859 \\         
152.780231 -4.701420 \\         
152.780325 -4.701588 \\         
152.780464 -4.701777 \\         
152.780514 -4.701510 \\         
152.780523 -4.700983 \\         
152.780553 -4.701588 \\         
152.780588 -4.701562 \\         
152.780751 -4.701414 \\         
152.780828 -4.701279 \\         
152.780985 -4.701515 \\         
152.781200 -4.702171 \\         
152.780936 -4.700024 \\         
152.780492 -4.699309 \\         
152.780877 -4.699120 \\         
152.781111 -4.699859 \\         
152.781754 -4.699937 \\         
152.780385 -4.698329 \\         
152.782299 -4.699342 \\         
152.782096 -4.698353 \\         
152.782488 -4.698737 \\         
152.782502 -4.698544 \\         
152.781915 -4.698106 \\         
OBAssoc57  firebrick \\         
152.779830 -4.695416 \\         
152.780847 -4.695911 \\         
152.781075 -4.697042 \\         

